Advances in Scaling Community Discovery Methods for Signed Graph Networks

Community detection is a common task in social network analysis (SNA) with applications in a variety of fields including medicine, criminology, and business. Despite the popularity of community detection, there is no clear consensus on the most effective methodology for signed networks. In this paper, we summarize the development of community detection in signed networks and evaluate current state-of-the-art techniques on several real-world data sets. First, we give a comprehensive background of community detection in signed graphs. Next, we compare various adaptations of the Laplacian matrix in recovering ground-truth community labels via spectral clustering in small signed graph data sets. Then, we evaluate the scalability of leading algorithms on small, large, dense, and sparse real-world signed graph networks. We conclude with a discussion of our novel findings and recommendations for extensions and improvements in state-of-the-art techniques for signed graph community discovery in real-world signed graphs.} {Sign Graph Clustering, Community Discovery, Sparse Networks

==> MinorRevision.txt <==
The reviewer(s) have recommended publication, but also suggest some minor revisions to your manuscript.  Therefore, I invite you to respond to the reviewer(s)' comments and revise your manuscript.

To revise your manuscript, log into https://mc.manuscriptcentral.com/comnet and enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision."  Your manuscript number has been appended to denote a revision.

You may also click the below link to start the revision process (or continue the process if you have already started your revision) for your manuscript. If you use the below link you will not be required to login to ScholarOne Manuscripts.

You will be unable to make your revisions on the originally submitted version of the manuscript.  Instead, revise your manuscript using a word processing program and save it on your computer.  Please also highlight the changes to your manuscript within the document by using the track changes mode in MS Word or by using bold or colored text. Once the revised manuscript is prepared, you can upload it and submit it through your Author Centre.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer(s) in the space provided.  You can use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer(s).

IMPORTANT:  Your original files are available to you when you upload your revised manuscript.  Please delete any redundant files before completing the submission.

Because we are trying to facilitate timely publication of manuscripts submitted to the Journal of Complex Networks, your revised manuscript should be uploaded as soon as possible.  If it is not possible for you to submit your revision in a reasonable amount of time, we may have to consider your paper as a new submission.

Reviewer(s)' Comments to Author:

Maria: 1, 2, 3 and 5 from reviewer 1. 
Lucas, address Algorithm 4 comments directly in the paper. 
Jelena: 4, 6, and 7

Reviewer: 1

Comments to the Author
Thank you for your response and revision. Some things for improvement/clarifications:
1) In line 57 on page 1 and line 23 on page 3, you mention that nodes should be densely connected to each other within each cluster, but this might not necessarily be the case. The Signed Stochastic Block Model used in SPONGE and SSSNET papers do not have this property. You can say that nodes within each cluster should be "similar", or that they are "usually clustered based on edge density". A recent survey also describes this concept: https://arxiv.org/pdf/2202.10793.pdf sec. 2.2.

Maria

2) Your sec. 3.3.4 might need to be modified: SSSNET is not trained on "a balanced normalized cut" but rather the weighted sum of a supervised loss and the unsupervised loss. The unsupervised loss is a probabilistic version of the balanced normalized cut but not the same thing. The supervised part should also not be eliminated in the description. FYI, an alternative implementation is provided in https://github.com/SherylHYX/pytorch_geometric_signed_directed.

Maria

3) In the result tables, it might be better to highlight not only the best performing method, but also the second best one (e.g., with underline)

Maria

4) The splitting of the method names seem a bit strange in the result tables, perhaps center those that do not have many variants (FCSG, SSSNET, graphB_km)

Jelena

5) In line 13.5 of page 2, you say "based on edge signs alone", but they could contain input node features. In particular, SSSNET constructs input node features when no input node features are provided. I am not sure whether you have done so in the implementation, and whether you have used a small ratio of the labelled nodes during training.

Maria

6) As you also have many results on small data sets, it might be better to change the title to "Advances in Community Discovery Methods for Signed Graph Networks" instead of emphasizing large-scale that much.

Jelena

7) You have mentioned in your author response that synthetic networks are to be investigated. That is great. You should at least point to some references as a survey (e.g. SSBMs), and it would be better if you could also conduct experiments on them.

Jelena

Reviewer: 2

Comments to the Author
This manuscript provides a survey on clustering algorithms for signed networks. The authors also conduct a comparative analysis for the algorithms using real-world datasets. The authors also implement a Python package for the FCSG. The benchmark analysis presented in this study will be beneficial for practitioners. Therefore, I believe this manuscript is suitable for Journal of Complex Networks, after updating the minor points listed below.

Minor comments:

Lucas:

- It would be better if the plot in the status/influence space is explained more in detail, so that the manuscript would be more self-contained.
- In Algorithm 2 (line 8 in page 6), the right parenthesis for [1, i-1] is missing.
- In Algorithm 4, H^{G^{\prime}\prime} is probably a typo of H^{G^{\prime\prime}}.
- In Algorithm 4, the pair of transition probabilities in each step are not explicitly defined. Although the authors later mention that "transition probabilities between i and j on the all-positive subgraph and unsigned version of the input graph" for H^G' and H^G'', the readers will have to guess for the other pairs.
- "2" in line 4 in Page 16 is apparently a typo. 
	CAUTION:. This email originated from outside the TXST network. Do not click links or download files unless you know the sender and content are safe.


